Secular Orbital Dynamics of the Possibly Habitable Planet K2-18 b with and without the Proposed Inner Companion

The transiting planet K2-18 b is one of the best candidates for a relatively nearby world harboring biological life. The long-term orbital evolution of this planet is investigated using theoretical and purely numerical techniques for two possible configurations: a single planet orbiting the host star, and a two-planet system including the proposed inner planet close to the 4:1 mean motion rationalization. The emphasis is made on the secular changes of eccentricity and orbital inclination, which are important for the climate stability of the planet. It is demonstrated that the secular orbital dynamics of planet K2-18 b with an internal companion are accurately represented by the periodic eccentricity and inclination exchange on the time scales of a few Kyr. A single planet is not expected to experience fast orbital changes, with the much weaker tidal and rotation-driven perturbations mostly reflecting in a slow periastron and nodal precession. The tidal decay of the orbit is too insignificant on the time scale of the stellar age. However, the conditions for the habitability of a single K2-18 b planet are much improved if, like the Earth, it rotates faster than the mean motion and its rotation angle is tilted by a hypothetical moon. Milankovi{\'c}'s cycles of the habitable planet's climate are discussed for both configurations.

==> report1.txt <==
We thank the anonymous referee for the substantial and helpful review. Our answers and a list of updates and changes are listed below.

Major:

-  Row 46: This sentence is too sharp. Perhaps I'm wrong, but the hypothetical planet c is inside the orbit of planet b that is in the HZ of the M star K2-18. So, if planet c exists, as it seems, its orbital motion should be synchronized with its rotation and synchronization should also work for the central star. It depend by the age of the star, but could the rotation period of the star (that has a Mass of  0.4 M Sun) be close to the orbital period of the planet? Could the author expand, and argue a little bit more about the sentence " This is suspiciously etc." ?
****** These are actually the points we were trying to present. There are two options: 1) the inner planet is real and it managed to synchronize the star; 2) there is no inner planet c, and the detected periodic signal is a transient perturbation caused by photometric features on the rotating surface. The 1st option does not seem to be very credible though, in our opinion. The tidal quality factor is expected to be pretty low for M dwarfs, and the mass of this tentative planet is modest too. Anyway, we have split this long paragraph into two, modified and extended the second part, and suggested the best way to resolve the uncertainty by extended RV observations.

-  Row 383 up to Row 384. Also in this case the sentence is too sharp. Could the authors argue the sentence better? the example of the planets of the Solar system from row 364 to row 366 does not seem to be so suitable due to the difference in distances involved (the semi-major axis of K2-18 b is about a tenth of that of Mercury).
****** Our line numbers do not match these row numbers, but we think this concerns the paragraph beginning with "Finally, the third option..." We shortened this paragraph removing a couple of sentences, which were somewhat off the main topic, admittedly.

and the following minor points and misprint
****** These are excellent points, we have used all of them except for those listed below, where we are not sure.

-  Row 40:it is Earth Mass. Please check the subcript.
****** We have used $M_{\earth}$ in the source tex file, and it does show up as a crossed circle in the pdf output. Is not it the right symbol for Earth? May be, we should switch to $M_{\rm Earth}$ to avoid confusion.

-  Most of the figures are nearly unreadable. Please enlarge the fonts or enhance the weight of the characters.
****** Perhaps, the pdf file available to the referee differs from ours. The figures in our version occupy half of the page, and the tick labels and axes captions are rendered with a font size that is dowble the size of the text. They seems to be very legible. We will leave this issue for technical editor's consideration.

-  References: in most of the reference entries, the name of the journal is not reported. Perhaps "bibtem" is using commands (e.g. \apj) that are not defined in the class file.
****** This is puzzling, because the submitted PDF file (which used MNRAS class and bibtex style) does include the journal names correctly in the abbreviated form (e.g., MNRAS). Perhaps, the referee used a processed text in a different style?

-  Row 320 "Planet K1-18 b is presumed to have an Earth-like core covered by a massive water ocean" Please sustain this with a reference.
****** This model is already mentioned in the 1st paragraph of Introduction, with a reference to Cloutier et al. 2017.

==> report2.txt <==
We thank the anonymous referee for the positive review of our paper and the suggested relevant paper recently published on the topic of Milancovitch-like cycles in 3-body systems. This reference has been added in Section 7.
